Teaming up MET plus jet with Drell-Yan in the SMEFT

The Standard Model Effective Field Theory (SMEFT) is a widely utilized framework for exploring new physics effects in a model-independent manner. In previous studies, Drell-Yan collider data has emerged as a promising signature due to its energy enhancement relative to Standard Model predictions. We present recent works, extending this approach by also considering the "missing energy + jet" signature, which can constrain related dineutrino couplings and similarly benefits from energy enhancement. The combination of these observables allows for constraining a broader selection of operators and helps resolve flat directions in a global analysis. Overall, the bounds probe the multi-TeV range, with the strongest reaching up to $10\; \text{TeV}$ for four-fermion interactions and $7 \;\text{TeV}$ for gluonic dipole interactions. Furthermore, we find that low energy flavor observables improve limits by up to a factor of three for dipole operators. We also estimate sensitivities to new physics at future hadron colliders including the $\sqrt{s} = 27 \;\text{TeV}$ HE-LHC and the $\sqrt{s} = 100 \; \text{TeV}$ FCC-hh.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

